Differential Privacy of Populations in Routing Games

As our ground transportation infrastructure modernizes, the large amount of data being measured, transmitted, and stored motivates an analysis of the privacy aspect of these emerging cyber-physical technologies. In this paper, we consider privacy in the routing game, where the origins and destinations of drivers are considered private. This is motivated by the fact that this spatiotemporal information can easily be used as the basis for inferences for a person's activities. More specifically, we consider the differential privacy of the mapping from the amount of flow for each origin-destination pair to the traffic flow measurements on each link of a traffic network. We use a stochastic online learning framework for the population dynamics, which is known to converge to the Nash equilibrium of the routing game. We analyze the sensitivity of this process and provide theoretical guarantees on the convergence rates as well as differential privacy values for these models. We confirm these with simulations on a small example.

==> fig/eps_delta.csv <==
   1.0000000e+00   2.0000000e+00   3.0000000e+00   4.0000000e+00   5.0000000e+00   6.0000000e+00   7.0000000e+00   8.0000000e+00   9.0000000e+00   1.0000000e+01   1.1000000e+01   1.2000000e+01   1.3000000e+01   1.4000000e+01   1.5000000e+01   1.6000000e+01   1.7000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01   2.1000000e+01   2.2000000e+01   2.3000000e+01   2.4000000e+01   2.5000000e+01   2.6000000e+01   2.7000000e+01   2.8000000e+01   2.9000000e+01   3.0000000e+01   3.1000000e+01   3.2000000e+01   3.3000000e+01   3.4000000e+01   3.5000000e+01   3.6000000e+01   3.7000000e+01   3.8000000e+01   3.9000000e+01   4.0000000e+01   4.1000000e+01   4.2000000e+01   4.3000000e+01   4.4000000e+01   4.5000000e+01   4.6000000e+01   4.7000000e+01   4.8000000e+01   4.9000000e+01   5.0000000e+01   5.1000000e+01   5.2000000e+01   5.3000000e+01   5.4000000e+01   5.5000000e+01   5.6000000e+01   5.7000000e+01   5.8000000e+01   5.9000000e+01   6.0000000e+01   6.1000000e+01   6.2000000e+01   6.3000000e+01   6.4000000e+01   6.5000000e+01   6.6000000e+01   6.7000000e+01   6.8000000e+01   6.9000000e+01   7.0000000e+01   7.1000000e+01   7.2000000e+01   7.3000000e+01   7.4000000e+01   7.5000000e+01   7.6000000e+01   7.7000000e+01   7.8000000e+01   7.9000000e+01   8.0000000e+01   8.1000000e+01   8.2000000e+01   8.3000000e+01   8.4000000e+01   8.5000000e+01   8.6000000e+01   8.7000000e+01   8.8000000e+01   8.9000000e+01   9.0000000e+01   9.1000000e+01   9.2000000e+01   9.3000000e+01   9.4000000e+01   9.5000000e+01   9.6000000e+01   9.7000000e+01   9.8000000e+01   9.9000000e+01   1.0000000e+02   1.0100000e+02   1.0200000e+02   1.0300000e+02   1.0400000e+02   1.0500000e+02   1.0600000e+02   1.0700000e+02   1.0800000e+02   1.0900000e+02   1.1000000e+02   1.1100000e+02   1.1200000e+02   1.1300000e+02   1.1400000e+02   1.1500000e+02   1.1600000e+02   1.1700000e+02   1.1800000e+02   1.1900000e+02   1.2000000e+02
   1.4406112e-02   2.7074075e-02   3.8831549e-02   4.9986365e-02   6.0697026e-02   7.1059216e-02   8.1136530e-02   9.0974075e-02   1.0060538e-01   1.1005626e-01   1.1934718e-01   1.2849471e-01   1.3751251e-01   1.4641203e-01   1.5520301e-01   1.6389381e-01   1.7249166e-01   1.8100291e-01   1.8943315e-01   1.9778733e-01   2.0606990e-01   2.1428483e-01   2.2243572e-01   2.3052581e-01   2.3855809e-01   2.4653525e-01   2.5445978e-01   2.6233398e-01   2.7015996e-01   2.7793967e-01   2.8567492e-01   2.9336741e-01   3.0101871e-01   3.0863029e-01   3.1620353e-01   3.2373971e-01   3.3124007e-01   3.3870573e-01   3.4613778e-01   3.5353723e-01   3.6090506e-01   3.6824217e-01   3.7554943e-01   3.8282765e-01   3.9007763e-01   3.9730010e-01   4.0449577e-01   4.1166532e-01   4.1880940e-01   4.2592861e-01   4.3302355e-01   4.4009479e-01   4.4714286e-01   4.5416828e-01   4.6117156e-01   4.6815316e-01   4.7511355e-01   4.8205317e-01   4.8897245e-01   4.9587180e-01   5.0275160e-01   5.0961224e-01   5.1645409e-01   5.2327751e-01   5.3008283e-01   5.3687038e-01   5.4364050e-01   5.5039347e-01   5.5712962e-01   5.6384921e-01   5.7055255e-01   5.7723990e-01   5.8391152e-01   5.9056767e-01   5.9720859e-01   6.0383454e-01   6.1044575e-01   6.1704244e-01   6.2362483e-01   6.3019315e-01   6.3674759e-01   6.4328837e-01   6.4981568e-01   6.5632972e-01   6.6283067e-01   6.6931872e-01   6.7579405e-01   6.8225683e-01   6.8870722e-01   6.9514541e-01   7.0157154e-01   7.0798578e-01   7.1438828e-01   7.2077919e-01   7.2715866e-01   7.3352683e-01   7.3988384e-01   7.4622983e-01   7.5256494e-01   7.5888929e-01   7.6520301e-01   7.7150623e-01   7.7779907e-01   7.8408165e-01   7.9035409e-01   7.9661651e-01   8.0286901e-01   8.0911171e-01   8.1534472e-01   8.2156814e-01   8.2778207e-01   8.3398662e-01   8.4018189e-01   8.4636798e-01   8.5254498e-01   8.5871299e-01   8.6487209e-01   8.7102239e-01   8.7716396e-01   8.8329690e-01
   1.0044719e-02   2.0216921e-02   3.0499681e-02   4.0885013e-02   5.1368057e-02   6.1945490e-02   7.2614880e-02   8.3374368e-02   9.4222492e-02   1.0515808e-01   1.1618017e-01   1.2728799e-01   1.3848087e-01   1.4975828e-01   1.6111977e-01   1.7256497e-01   1.8409357e-01   1.9570531e-01   2.0740000e-01   2.1917747e-01   2.3103760e-01   2.4298031e-01   2.5500554e-01   2.6711325e-01   2.7930343e-01   2.9157611e-01   3.0393132e-01   3.1636911e-01   3.2888955e-01   3.4149273e-01   3.5417876e-01   3.6694774e-01   3.7979980e-01   3.9273510e-01   4.0575376e-01   4.1885597e-01   4.3204188e-01   4.4531169e-01   4.5866557e-01   4.7210374e-01   4.8562638e-01   4.9923373e-01   5.1292599e-01   5.2670340e-01   5.4056619e-01   5.5451460e-01   5.6854889e-01   5.8266929e-01   5.9687608e-01   6.1116951e-01   6.2554986e-01   6.4001740e-01   6.5457240e-01   6.6921517e-01   6.8394597e-01   6.9876512e-01   7.1367290e-01   7.2866962e-01   7.4375559e-01   7.5893112e-01   7.7419652e-01   7.8955211e-01   8.0499822e-01   8.2053516e-01   8.3616329e-01   8.5188292e-01   8.6769439e-01   8.8359806e-01   8.9959425e-01   9.1568333e-01   9.3186564e-01   9.4814154e-01   9.6451138e-01   9.8097554e-01   9.9753436e-01   1.0141882e+00   1.0309375e+00   1.0477826e+00   1.0647238e+00   1.0817616e+00   1.0988963e+00   1.1161283e+00   1.1334581e+00   1.1508859e+00   1.1684122e+00   1.1860374e+00   1.2037619e+00   1.2215861e+00   1.2395105e+00   1.2575353e+00   1.2756610e+00   1.2938881e+00   1.3122170e+00   1.3306480e+00   1.3491817e+00   1.3678184e+00   1.3865585e+00   1.4054025e+00   1.4243509e+00   1.4434040e+00   1.4625624e+00   1.4818264e+00   1.5011965e+00   1.5206731e+00   1.5402567e+00   1.5599478e+00   1.5797468e+00   1.5996541e+00   1.6196703e+00   1.6397957e+00   1.6600310e+00   1.6803764e+00   1.7008326e+00   1.7213999e+00   1.7420789e+00   1.7628700e+00   1.7837737e+00   1.8047905e+00   1.8259209e+00   1.8471655e+00


==> fig/eps_delta_e5.csv <==
   1.0000000e+00   2.3049779e-02   8.5949794e-01
   2.0000000e+00   4.3318520e-02   9.9755389e-01
   3.0000000e+00   6.2130479e-02   1.0271794e+00
   4.0000000e+00   7.9978184e-02   1.0406262e+00
   5.0000000e+00   9.7115241e-02   1.0517731e+00
   6.0000000e+00   1.1369474e-01   1.0627056e+00
   7.0000000e+00   1.2981845e-01   1.0737349e+00
   8.0000000e+00   1.4555852e-01   1.0849061e+00
   9.0000000e+00   1.6096860e-01   1.0962249e+00
   1.0000000e+01   1.7609002e-01   1.1076911e+00
   1.1000000e+01   1.9095550e-01   1.1193039e+00
   1.2000000e+01   2.0559153e-01   1.1310629e+00
   1.3000000e+01   2.2002001e-01   1.1429676e+00
   1.4000000e+01   2.3425925e-01   1.1550179e+00
   1.5000000e+01   2.4832482e-01   1.1672138e+00
   1.6000000e+01   2.6223009e-01   1.1795552e+00
   1.7000000e+01   2.7598665e-01   1.1920423e+00
   1.8000000e+01   2.8960465e-01   1.2046754e+00
   1.9000000e+01   3.0309303e-01   1.2174549e+00
   2.0000000e+01   3.1645973e-01   1.2303810e+00
   2.1000000e+01   3.2971184e-01   1.2434544e+00
   2.2000000e+01   3.4285573e-01   1.2566754e+00
   2.3000000e+01   3.5589715e-01   1.2700448e+00
   2.4000000e+01   3.6884130e-01   1.2835630e+00
   2.5000000e+01   3.8169294e-01   1.2972308e+00
   2.6000000e+01   3.9445640e-01   1.3110488e+00
   2.7000000e+01   4.0713565e-01   1.3250177e+00
   2.8000000e+01   4.1973438e-01   1.3391385e+00
   2.9000000e+01   4.3225594e-01   1.3534117e+00
   3.0000000e+01   4.4470347e-01   1.3678383e+00
   3.1000000e+01   4.5707988e-01   1.3824191e+00
   3.2000000e+01   4.6938786e-01   1.3971550e+00
   3.3000000e+01   4.8162994e-01   1.4120469e+00
   3.4000000e+01   4.9380846e-01   1.4270957e+00
   3.5000000e+01   5.0592564e-01   1.4423024e+00
   3.6000000e+01   5.1798354e-01   1.4576679e+00
   3.7000000e+01   5.2998411e-01   1.4731932e+00
   3.8000000e+01   5.4192916e-01   1.4888794e+00
   3.9000000e+01   5.5382044e-01   1.5047276e+00
   4.0000000e+01   5.6565957e-01   1.5207386e+00
   4.1000000e+01   5.7744810e-01   1.5369137e+00
   4.2000000e+01   5.8918747e-01   1.5532538e+00
   4.3000000e+01   6.0087908e-01   1.5697602e+00
   4.4000000e+01   6.1252424e-01   1.5864340e+00
   4.5000000e+01   6.2412420e-01   1.6032762e+00
   4.6000000e+01   6.3568016e-01   1.6202880e+00
   4.7000000e+01   6.4719323e-01   1.6374707e+00
   4.8000000e+01   6.5866451e-01   1.6548254e+00
   4.9000000e+01   6.7009503e-01   1.6723534e+00
   5.0000000e+01   6.8148577e-01   1.6900558e+00
   5.1000000e+01   6.9283768e-01   1.7079339e+00
   5.2000000e+01   7.0415166e-01   1.7259889e+00
   5.3000000e+01   7.1542857e-01   1.7442221e+00
   5.4000000e+01   7.2666925e-01   1.7626349e+00
   5.5000000e+01   7.3787449e-01   1.7812284e+00
   5.6000000e+01   7.4904506e-01   1.8000041e+00
   5.7000000e+01   7.6018168e-01   1.8189633e+00
   5.8000000e+01   7.7128508e-01   1.8381072e+00
   5.9000000e+01   7.8235592e-01   1.8574373e+00
   6.0000000e+01   7.9339487e-01   1.8769550e+00
   6.1000000e+01   8.0440256e-01   1.8966615e+00
   6.2000000e+01   8.1537959e-01   1.9165584e+00
   6.3000000e+01   8.2632655e-01   1.9366471e+00
   6.4000000e+01   8.3724401e-01   1.9569289e+00
   6.5000000e+01   8.4813252e-01   1.9774054e+00
   6.6000000e+01   8.5899261e-01   1.9980779e+00
   6.7000000e+01   8.6982479e-01   2.0189481e+00
   6.8000000e+01   8.8062956e-01   2.0400173e+00
   6.9000000e+01   8.9140739e-01   2.0612870e+00
   7.0000000e+01   9.0215874e-01   2.0827588e+00
   7.1000000e+01   9.1288408e-01   2.1044343e+00
   7.2000000e+01   9.2358383e-01   2.1263149e+00
   7.3000000e+01   9.3425843e-01   2.1484023e+00
   7.4000000e+01   9.4490827e-01   2.1706979e+00
   7.5000000e+01   9.5553375e-01   2.1932035e+00
   7.6000000e+01   9.6613527e-01   2.2159205e+00
   7.7000000e+01   9.7671320e-01   2.2388507e+00
   7.8000000e+01   9.8726790e-01   2.2619957e+00
   7.9000000e+01   9.9779973e-01   2.2853570e+00
   8.0000000e+01   1.0083090e+00   2.3089365e+00
   8.1000000e+01   1.0187961e+00   2.3327357e+00
   8.2000000e+01   1.0292614e+00   2.3567563e+00
   8.3000000e+01   1.0397051e+00   2.3810001e+00
   8.4000000e+01   1.0501276e+00   2.4054688e+00
   8.5000000e+01   1.0605291e+00   2.4301641e+00
   8.6000000e+01   1.0709100e+00   2.4550878e+00
   8.7000000e+01   1.0812705e+00   2.4802416e+00
   8.8000000e+01   1.0916109e+00   2.5056274e+00
   8.9000000e+01   1.1019316e+00   2.5312469e+00
   9.0000000e+01   1.1122327e+00   2.5571019e+00

